Assay: Claims That Decay With the Code. Content-Addressed Evidence Graphs for Accountable AI-Assisted Software Delivery

AI coding agents fail in two coupled ways. They spend most of their context window rediscovering where things live, and they assert success without evidence when the work gets hard. Repository indexes address the first with cheap context, and orchestration frameworks with adversarial review address the second with accountability. Both describe the same object, the structure of the codebase, at two timescales: what is true of the code now, and what was verified to be true, at which revision, by whom. Assay makes that observation operational. Every claim an agent makes (tests pass, no secrets, behavior preserved) is bound to the Merkle hash of the dependency cone of the code it covers, so the claim is stale exactly when that code or anything it depends on changes. We show the binding is sound and minimal, and that the blast radius of a change is precisely the set of claims it invalidates. On the graph we place a risk-proportional evidence obligation, a bounded review protocol with separation of duties, and a merge gate that consults no model: coverage, freshness, signatures, exit codes, plausibility, evidence monotonicity (the mechanical form of "do not delete the failing test"), and review status. Assay is a dependency-free Python tool with an MCP server. On five public repositories a 600-token brief costs 14x to 114x less than an exploration proxy, warm rebuilds are up to 5x faster than cold ones, cone binding re-verifies 7.9% to 81.9% of claims where repository binding re-verifies all of them while per-module binding misses 23% to 68% of required invalidations, and the gate blocks 9 of 9 scripted adversarial behaviours while admitting the honest ones. Every number in this paper is generated by the released scripts.

==> tables/e3_assay.dat <==
k repo self cone selfmissed
1 1.0000 0.2000 0.2680 0.1133
2 1.0000 0.4000 0.5340 0.1833
4 1.0000 0.8000 0.8740 0.0740


==> tables/e3_axum.dat <==
k repo self cone selfmissed
1 1.0000 0.0111 0.2548 0.2667
2 1.0000 0.0222 0.4507 0.4683
4 1.0000 0.0444 0.6631 0.6755
8 1.0000 0.0889 0.8448 0.8220
16 1.0000 0.1778 0.9334 0.8095
32 1.0000 0.3556 0.9493 0.6254


==> tables/e3_express.dat <==
k repo self cone selfmissed
1 1.0000 0.0286 0.0589 0.3933
2 1.0000 0.0571 0.0917 0.3206
4 1.0000 0.1143 0.1663 0.2782
8 1.0000 0.2286 0.2949 0.2059
16 1.0000 0.4571 0.5323 0.1357
32 1.0000 0.9143 0.9314 0.0180


==> tables/e3_fastapi.dat <==
k repo self cone selfmissed
1 1.0000 0.0051 0.0333 0.1298
2 1.0000 0.0103 0.1039 0.2018
4 1.0000 0.0205 0.0788 0.2274
8 1.0000 0.0410 0.2861 0.4087
16 1.0000 0.0821 0.4670 0.5292
32 1.0000 0.1641 0.6914 0.6324


==> tables/e3_flask.dat <==
k repo self cone selfmissed
1 1.0000 0.0625 0.1925 0.1486
2 1.0000 0.1250 0.4138 0.3263
4 1.0000 0.2500 0.6669 0.4570
8 1.0000 0.5000 0.8881 0.4138
16 1.0000 1.0000 1.0000 0.0000


==> tables/e3_gin.dat <==
k repo self cone selfmissed
1 1.0000 0.1429 0.4986 0.6103
2 1.0000 0.2857 0.6514 0.5207
4 1.0000 0.5714 0.8186 0.2931

